Perspectives on Large Language Models for Relevance Judgment

When asked, large language models (LLMs) like ChatGPT claim that they can assist with relevance judgments but it is not clear whether automated judgments can reliably be used in evaluations of retrieval systems. In this perspectives paper, we discuss possible ways for LLMs to support relevance judgments along with concerns and issues that arise. We devise a human--machine collaboration spectrum that allows to categorize different relevance judgment strategies, based on how much humans rely on machines. For the extreme point of "fully automated judgments", we further include a pilot experiment on whether LLM-based relevance judgments correlate with judgments from trained human assessors. We conclude the paper by providing opposing perspectives for and against the use of~LLMs for automatic relevance judgments, and a compromise perspective, informed by our analyses of the literature, our preliminary experimental evidence, and our experience as IR researchers.

==> body/data/charlie-prompt.txt <==
Instruction: Indicate if the passage answers the question.
###
Example 1:
Question: At about what age do adults normally begin to lose bone mass?
Passage: For most people, bone mass peaks during the third decade of life. By this age, men typically have accumulated more bone mass than women. After this point, the amount of bone in the skeleton typically begins to decline slowly as removal of old bone exceeds formation of new bone.
Answer: Perfectly relevant
###
Example 2:
Question: when and where did the battle of manassas take place
Passage: Summary of the Battle of Bull Run. The conflict took place close to Manassas Junction, Virginia. Around 35,000 Union soldiers marched from Washing D.C. towards Bull Run (a small river) where a 20,000 troop Confederate force was stationed.
Answer: Irrelevant
###
Example 3:
Question: which kind of continental boundary is formed where two plates move horizontally past one another?
Passage: One plate slides horizontally past another. The best-known example is the earthquake-prone San Andreas Fault Zone of California, which marks the boundary between the Pacific and North America Plates. See: Teaching About Transform Plate Boundaries.
Answer: Highly relevant
###
Example 4:
Question: what foods should you stay away from if you have asthma
Passage: Get early and regular prenatal care. The first 8 weeks of your pregnancy are important to your baby's development. Early and regular prenatal care can boost your chances of having a safe pregnancy and a healthy baby. Prenatal care includes screenings, regular exams, pregnancy and childbirth education, and counseling and support.
Answer: Irrelevant
###
Example 5:
Question: what is lbm in body composition
Passage: They also measured the participants’ body fat and “lean body mass” – a measure. Trusted Source. of muscle mass, obtained by subtracting the body fat weight from the total body weight.
Answer: Relevant
###
Example 6:
Question: {question}
Passage: {passage}
Answer:

==> data/charlie-prompt.txt <==
Instruction: Indicate if the passage answers the question.
###
Example 1:
Question: At about what age do adults normally begin to lose bone mass?
Passage: For most people, bone mass peaks during the third decade of life. By this age, men typically have accumulated more bone mass than women. After this point, the amount of bone in the skeleton typically begins to decline slowly as removal of old bone exceeds formation of new bone.
Answer: Perfectly relevant
###
Example 2:
Question: when and where did the battle of manassas take place
Passage: Summary of the Battle of Bull Run. The conflict took place close to Manassas Junction, Virginia. Around 35,000 Union soldiers marched from Washing D.C. towards Bull Run (a small river) where a 20,000 troop Confederate force was stationed.
Answer: Irrelevant
###
Example 3:
Question: which kind of continental boundary is formed where two plates move horizontally past one another?
Passage: One plate slides horizontally past another. The best-known example is the earthquake-prone San Andreas Fault Zone of California, which marks the boundary between the Pacific and North America Plates. See: Teaching About Transform Plate Boundaries.
Answer: Highly relevant
###
Example 4:
Question: what foods should you stay away from if you have asthma
Passage: Get early and regular prenatal care. The first 8 weeks of your pregnancy are important to your baby's development. Early and regular prenatal care can boost your chances of having a safe pregnancy and a healthy baby. Prenatal care includes screenings, regular exams, pregnancy and childbirth education, and counseling and support.
Answer: Irrelevant
###
Example 5:
Question: what is lbm in body composition
Passage: They also measured the participants’ body fat and “lean body mass” – a measure. Trusted Source. of muscle mass, obtained by subtracting the body fat weight from the total body weight.
Answer: Relevant
###
Example 6:
Question: {question}
Passage: {passage}
Answer:
